Fermi-LAT and FAST observation of the gamma-ray binary HESS J0632+057

Using 15 years of data from the Fermi Large Area Telescope (Fermi-LAT), we performed a comprehensive analysis on the gamma-ray binary HESS J0632+057. Its spectrum in 0.1-300 GeV band is well described by a power law model with an index of $2.40\pm0.16$, leading to an energy flux of (5.5$\pm$1.6$)\times$ 10$^{-12}$ erg cm$^{-2}$ s$^{-1}$. The GeV Spectral Energy Distribution (SED) of HESS J0632+057 hints for a spectral turn-over between $\sim$10-100 GeV. Orbital analysis reveals a flux enhancement during the phase range of 0.2-0.4, consistent with the X-ray and TeV light curves, indicating an origin of a common particle population. We carried out six deep radio observations on HESS J0632+057 with the Five-hundred-meter Aperture Spherical Telescope (FAST), evenly distributed across its orbit, reaching a detection sensitivity of 2$\mu$Jy. However, no radio pulsation was detected within these observations. The absence of radio pulsation may be attributed to the dense stellar wind environment of HESS J0632+057.

==> changelog.txt <==
Change Log
-----------

* elsarticle.dtx

1. global\bibsep=0pt commented out for all models 
   since it produced error for all \jtype options.
   
2. The error "!LaTeX Error: Command \c@author already defined."
   has been resolved by updating elsarticle.dtx.


------------------------------------------------------------------------


==> manifest.txt <==
% Copyright 2007-2025 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

changelog.txt
  change log file

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



